Measurement Errors in Range-Based Localization Algorithms for UAVs: Analysis and Experimentation

Localizing ground devices (GDs) is an important requirement for a wide variety of applications, such as infrastructure monitoring, precision agriculture, search and rescue operations, to name a few. To this end, unmanned aerial vehicles (UAVs) or drones offer a promising technology due to their flexibility. However, the distance measurements performed using a drone, an integral part of a localization procedure, incur several errors that affect the localization accuracy. In this paper, we provide analytical expressions for the impact of different kinds of measurement errors on the ground distance between the UAV and GDs. We review three range-based and three range-free localization algorithms, identify their source of errors, and analytically derive the error bounds resulting from aggregating multiple inaccurate measurements. We then extend the range-free algorithms for improved accuracy. We validate our theoretical analysis and compare the observed localization error of the algorithms after collecting data from a testbed using ten GDs and one drone, equipped with ultra wide band (UWB) antennas and operating in an open field. Results show that our analysis closely matches with experimental localization errors. Moreover, compared to their original counterparts, the extended range-free algorithms significantly improve the accuracy.

==> TMC 2020/figures/angular_aperture.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'angular_aperture.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{173.66179699bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79733052)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{angular_aperture.pdf}}%
    \put(0.44978654,0.0336074){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'_3$}}}%
    \put(0.08920233,0.70981678){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'_1$}}}%
    \put(0.09493901,0.34352323){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{angular_aperture.pdf}}%
    \put(-0.02780385,0.53985759){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_1=\bmin$}}}%
    \put(0.65735652,0.68042225){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0.47150131,0.42662711){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_2$}}}%
    \put(0.78953688,0.3895451){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_3$}}}%
  \end{picture}%
\endgroup%


==> TMC 2020/figures/deployment_area.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'deployment_area.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{269.20394897bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.93779386)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{deployment_area.pdf}}%
    \put(0.10939445,0.38481815){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{deployment_area.pdf}}%
    \put(0.17017909,0.70315319){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.5732037,0.70315319){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.37936471,0.38481815){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4$}}}%
    \put(0.67006804,0.38481826){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$5$}}}%
    \put(0.5537259,0.57957944){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\home}}}%
    \put(0.22660744,0.1171505){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$7$}}}%
    \put(0.5526943,0.11715055){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$8$}}}%
    \put(0.83880158,0.1171505){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$9$}}}%
    \put(0.91251223,0.38481826){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$6$}}}%
    \put(0.86160894,0.70315319){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{deployment_area.pdf}}%
  \end{picture}%
\endgroup%


==> TMC 2020/figures/ground_error_altitude_over.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ground_error_altitude_over.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{180bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77083333)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ground_error_altitude_over.pdf}}%
    \put(0.40972434,0.03170193){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ground_error_altitude_over.pdf}}%
    \put(0.11341935,0.72471661){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\widetilde{W}$}}}%
    \put(0.10810802,0.36461488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.11867583,0.56676161){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ground_error_altitude_over.pdf}}%
    \put(-0.0462782,0.64524189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_h$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ground_error_altitude_over.pdf}}%
    \put(0.52353854,0.15693449){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.50650922,0.42255305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ground_error_altitude_over.pdf}}%
    \put(0.36591297,0.33749384){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{ground_error_altitude_over.pdf}}%
    \put(0.9458774,0.14650968){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P'$}}}%
    \put(0.59301655,0.00441015){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s'-s$}}}%
    \put(0.76804402,0.57940098){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E_d(\gamma_h)$}}}%
    \put(0.75477735,0.14023422){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0.16110611,0.01598172){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{ground_error_altitude_over.pdf}}%
    \put(0.81294554,0.05362116){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q$}}}%
  \end{picture}%
\endgroup%


==> TMC 2020/figures/ground_error_altitude_under.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ground_error_altitude_under.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{172.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.86956522)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ground_error_altitude_under.pdf}}%
    \put(0.42956659,0.11259521){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.11127197,0.48942439){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\widetilde{W}$}}}%
    \put(0.11678115,0.39200772){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.116757,0.64634095){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ground_error_altitude_under.pdf}}%
    \put(-0.0640646,0.57215993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_h$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ground_error_altitude_under.pdf}}%
    \put(0.70647822,0.39566249){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\epsilon_s$}}}%
    \put(0.44606607,0.73197929){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E_d(\gamma_h, \epsilon_s)$}}}%
    \put(0.79266552,0.30533889){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s-s'$}}}%
    \put(0.36202951,0.21281417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ground_error_altitude_under.pdf}}%
    \put(0.50153995,0.48036748){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.33746648,0.31570792){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ground_error_altitude_under.pdf}}%
    \put(0.58325205,0.21423631){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.83268901,0.21758548){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0.15669654,0.10541776){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{ground_error_altitude_under.pdf}}%
    \put(0.59049692,0.38301165){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{ground_error_altitude_under.pdf}}%
  \end{picture}%
\endgroup%


==> TMC 2020/figures/ground_error_combined.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ground_error_combined.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{198.75bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81132075)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ground_error_combined.pdf}}%
    \put(0.41320893,0.12233747){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(-0.01214975,0.63246805){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\widetilde{W}$}}}%
    \put(0.01539169,0.38972157){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.49779812,0.61079459){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W$}}}%
    \put(0.45019377,0.70415361){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_h$}}}%
    \put(0.51188396,0.24778973){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.37066266,0.34886892){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ground_error_combined.pdf}}%
    \put(0.44836448,0.45203355){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ground_error_combined.pdf}}%
    \put(0.89437953,0.2383484){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P'$}}}%
    \put(0.74945443,0.02035753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\epsilon_s$}}}%
    \put(0.73725616,0.08141596){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s'-s$}}}%
    \put(0.72130778,0.23266495){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0.25134416,0.23343787){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ground_error_combined.pdf}}%
    \put(0.09341734,0.79859857){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ground_error_combined.pdf}}%
    \put(0.71190422,0.4230012){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E_d(\gamma_d, \gamma_h, \epsilon_s)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{ground_error_combined.pdf}}%
    \put(0.57870494,0.00974816){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E_s$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{ground_error_combined.pdf}}%
    \put(0.94539494,0.10963446){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{ground_error_combined.pdf}}%
  \end{picture}%
\endgroup%


==> TMC 2020/figures/ground_error_instrumental_over.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ground_error_instrumental_over.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{158.77492905bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80676425)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ground_error_instrumental_over.pdf}}%
    \put(0.03963548,0.4320824){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.45483041,0.39579285){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.32330463,0.06629352){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.59638705,0.02789563){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\epsilon_s$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ground_error_instrumental_over.pdf}}%
    \put(0.47238751,0.17611061){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.68497312,0.65990864){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E_d(\epsilon_s)$}}}%
    \put(0.65081917,0.18863352){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0.88146277,0.04446825){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P'$}}}%
    \put(-0.00150383,0.74544885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ground_error_instrumental_over.pdf}}%
    \put(0.53549804,0.55801525){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s'$}}}%
    \put(0.72825803,0.04837866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ground_error_instrumental_over.pdf}}%
    \put(0.07742482,0.06363633){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'$}}}%
  \end{picture}%
\endgroup%


==> TMC 2020/figures/ground_error_instrumental_under.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ground_error_instrumental_under.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{158.77492905bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80676425)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ground_error_instrumental_under.pdf}}%
    \put(0.03412521,0.43897026){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.43549683,0.40447856){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.38314631,0.06285785){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ground_error_instrumental_under.pdf}}%
    \put(0.56655641,0.26166448){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\epsilon_s$}}}%
    \put(0.47238751,0.17611061){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.65081917,0.193054){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0.50545242,0.32072606){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q$}}}%
    \put(-0.00629063,0.74586066){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ground_error_instrumental_under.pdf}}%
    \put(0.51506582,0.53984669){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ground_error_instrumental_under.pdf}}%
    \put(0.30410907,0.18960008){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P'$}}}%
    \put(0.42070712,0.77610531){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E_d(\epsilon_s)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ground_error_instrumental_under.pdf}}%
    \put(0.07191455,0.06107687){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'$}}}%
  \end{picture}%
\endgroup%


==> TMC 2020/figures/ground_error_nlos.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ground_error_nlos.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{167.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71300448)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ground_error_nlos.pdf}}%
    \put(0.16166197,0.06942833){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ground_error_nlos.pdf}}%
    \put(0.15222387,0.39241063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ground_error_nlos.pdf}}%
    \put(0.59932399,0.19580393){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ground_error_nlos.pdf}}%
    \put(0.81231643,0.15092472){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ground_error_nlos.pdf}}%
    \put(0.1667528,0.66598018){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W_1$}}}%
    \put(0.38199943,0.66598018){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{ground_error_nlos.pdf}}%
    \put(0.36325105,0.02365655){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{ground_error_nlos.pdf}}%
  \end{picture}%
\endgroup%


==> TMC 2020/figures/ground_error_rolling_over.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ground_error_rolling_over.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{191.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81568627)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ground_error_rolling_over.pdf}}%
    \put(0.46819467,0.4610362){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.4013512,0.15611762){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.51812103,0.18126911){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.7471937,0.52774699){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E_d(\gamma_d)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ground_error_rolling_over.pdf}}%
    \put(-0.02786971,0.70998539){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\widetilde{W}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ground_error_rolling_over.pdf}}%
    \put(0.14873356,0.36061065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.26410652,0.70998539){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ground_error_rolling_over.pdf}}%
    \put(0.09851391,0.81042824){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ground_error_rolling_over.pdf}}%
    \put(0.69409647,0.17788345){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{ground_error_rolling_over.pdf}}%
    \put(0.31951973,0.36840028){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{ground_error_rolling_over.pdf}}%
    \put(0.92939058,0.17788345){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P'$}}}%
    \put(0.48897359,0.03552341){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s'-s$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{ground_error_rolling_over.pdf}}%
    \put(0.17783201,0.06684815){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'$}}}%
    \put(0.4013512,0.15611762){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.86885456,0.0102833){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q$}}}%
  \end{picture}%
\endgroup%


==> TMC 2020/figures/ground_error_rolling_under.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ground_error_rolling_under.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{150bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.075)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ground_error_rolling_under.pdf}}%
    \put(0.36804384,0.51339687){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.34644512,0.08423818){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ground_error_rolling_under.pdf}}%
    \put(0.3326231,0.91785746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\widetilde{W}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ground_error_rolling_under.pdf}}%
    \put(0.10806826,0.48706422){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(-0.06484963,0.9149411){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ground_error_rolling_under.pdf}}%
    \put(0.11919741,1.03487813){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ground_error_rolling_under.pdf}}%
    \put(0.79597127,0.44419684){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\epsilon_s$}}}%
    \put(0.46056296,0.80334809){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E_d(\gamma_d, \epsilon_s)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{ground_error_rolling_under.pdf}}%
    \put(0.87740255,0.3031239){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s-s'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{ground_error_rolling_under.pdf}}%
    \put(0.61007365,0.57697475){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s'$}}}%
    \put(0.97893839,0.20822389){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0.67128022,0.22757514){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{ground_error_rolling_under.pdf}}%
    \put(0.38318676,0.20640978){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P'$}}}%
    \put(0.00515037,0.08494112){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{ground_error_rolling_under.pdf}}%
    \put(0.55214021,0.3590086){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q$}}}%
  \end{picture}%
\endgroup%


==> TMC 2020/figures/model-drf.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'model-drf.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{194.75874773bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.95774185)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{model-drf.pdf}}%
    \put(-0.02493571,0.70330251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iw$}}}%
    \put(0.42413271,0.46215968){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O$}}}%
    \put(0.62719848,0.32989917){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0.04373755,0.01827928){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_0$}}}%
    \put(0.27644301,0.18331865){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_1$}}}%
    \put(0.27644301,0.57611232){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2$}}}%
    \put(0.27644301,0.7378509){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_3$}}}%
    \put(0.76398493,0.67899991){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{model-drf.pdf}}%
    \put(0.81287366,0.50297887){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{model-drf.pdf}}%
  \end{picture}%
\endgroup%


==> TMC 2020/figures/model-lee.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'model-lee.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{308.97637795bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.62385321)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{model-lee.pdf}}%
    \put(0.73970867,0.23342629){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d-\iw$}}}%
    \put(0.64479455,0.58938376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{model-lee.pdf}}%
    \put(0.4757372,0.42315168){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{model-lee.pdf}}%
    \put(0.2892773,0.32238854){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_1$}}}%
    \put(0.62431078,0.31814107){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{model-lee.pdf}}%
    \put(0.65237412,0.12019961){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.47176592,0.53845765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_1$}}}%
    \put(0.5185795,0.36160641){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_2$}}}%
    \put(0.3611472,0.429226){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_3$}}}%
    \put(0.56834069,0.42939939){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_4$}}}%
  \end{picture}%
\endgroup%


==> TMC 2020/figures/model-xiao.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'model-xiao.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{362.83464567bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53125)%
    \put(0.47962845,0.3521205){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{model-xiao.pdf}}%
    \put(0.259823,0.13654871){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iw$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{model-xiao.pdf}}%
    \put(0.21528834,0.20149894){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_0$}}}%
    \put(0.33073853,0.27827386){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_1$}}}%
    \put(0.61973163,0.28130097){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2$}}}%
    \put(0.73018644,0.19442082){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_3$}}}%
    \put(0.47557153,0.46406675){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_1$}}}%
    \put(0.38100179,0.36240613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_3$}}}%
    \put(0.5577037,0.36684613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{model-xiao.pdf}}%
    \put(0.42696684,0.26936363){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{model-xiao.pdf}}%
    \put(0.62190272,0.50644628){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{model-xiao.pdf}}%
    \put(0.12435642,0.26835691){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
  \end{picture}%
\endgroup%


==> TMC 2020/figures/ranging_precision.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ranging_precision.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{128.52567673bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.18298198)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ranging_precision.pdf}}%
    \put(0.0962052,0.66170038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.4492748,0.49833714){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.66907535,0.01143531){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.58936571,0.27722315){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ranging_precision.pdf}}%
    \put(0.69118299,0.6372205){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ranging_precision.pdf}}%
    \put(0.25054913,0.29542548){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ranging_precision.pdf}}%
    \put(-0.00645845,0.1721194){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_0$}}}%
  \end{picture}%
\endgroup%


==> TMC 2020/figures/test_path_same_angle.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'test_path_same_angle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{231.94619751bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.15430925)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{test_path_same_angle.pdf}}%
    \put(-0.00471498,0.05733968){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.02490012,0.14312307){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A^{(1)}$}}}%
    \put(0.53753094,1.0274943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B^{(1)}$}}}%
    \put(0.85876716,0.12990451){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C^{(1)}$}}}%
    \put(0.15504469,0.22560466){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A^{(2)}$}}}%
    \put(0.29218079,0.30900662){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A^{(3)}$}}}%
    \put(0.53188295,0.89150406){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B^{(2)}$}}}%
    \put(0.74946849,0.21605777){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C^{(2)}$}}}%
    \put(0.50516835,0.56296495){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{test_path_same_angle.pdf}}%
  \end{picture}%
\endgroup%


==> TMC 2020/figures/test_path_same_distance.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'test_path_same_distance.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{274.69619751bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.97466817)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{test_path_same_distance.pdf}}%
    \put(0.03193747,0.21950387){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(-0.00302181,0.20193347){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A^{(1)}$}}}%
    \put(0.48979551,0.93492578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B^{(i)}$}}}%
    \put(0.79728669,0.19489965){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C^{(1)}$}}}%
    \put(0.10316284,0.07213788){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A^{(2)}$}}}%
    \put(0.18881732,0.00593698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A^{(3)}$}}}%
    \put(0.70534074,0.06951377){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C^{(2)}$}}}%
    \put(0.4515483,0.54268948){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{test_path_same_distance.pdf}}%
  \end{picture}%
\endgroup%


==> TMC 2020/figures/trilateration_error.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'trilateration_error.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{164.40944882bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.86206897)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{trilateration_error.pdf}}%
    \put(0.00011829,0.28402623){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'_1$}}}%
    \put(0.17302983,0.80916403){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'_3$}}}%
    \put(0.83723676,0.29240804){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'_2$}}}%
    \put(0.43490117,0.44751521){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{trilateration_error.pdf}}%
  \end{picture}%
\endgroup%


==> TMC 2020/figures/trilateration_error_cos.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'trilateration_error_cos.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{155.90551181bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.90909091)%
    \put(-0.00376314,0.27986236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'_1$}}}%
    \put(0.14534602,0.8582351){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'_3$}}}%
    \put(0.8255329,0.15138696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'_2$}}}%
    \put(0.60057507,0.41345028){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{trilateration_error_cos.pdf}}%
    \put(0.51830662,0.61608395){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overline{\beta}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{trilateration_error_cos.pdf}}%
    \put(0.11217203,0.45971548){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E_d$}}}%
    \put(0.23396491,0.18785047){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overline{\beta}/2$}}}%
    \put(0.62689093,0.04483511){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E_L$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{trilateration_error_cos.pdf}}%
    \put(0.34511603,0.079477){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{trilateration_error_cos.pdf}}%
    \put(0.89399798,0.32538709){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d_3(+)$}}}%
    \put(-0.00864429,0.71292843){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d_1(-)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{trilateration_error_cos.pdf}}%
  \end{picture}%
\endgroup%


==> TMC 2020/figures/trilateration_error_sin.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'trilateration_error_sin.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{172.91338583bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.86885246)%
    \put(-0.00231087,0.24831985){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'_1$}}}%
    \put(0.14589724,0.78919739){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'_3$}}}%
    \put(0.79111814,0.11266221){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'_2$}}}%
    \put(0.41290504,0.27502773){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{trilateration_error_sin.pdf}}%
    \put(0.21026582,0.59906488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{trilateration_error_sin.pdf}}%
    \put(0.82770997,0.31193974){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E_d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{trilateration_error_sin.pdf}}%
    \put(0.60383827,0.57676003){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta/2$}}}%
    \put(0.87101391,0.42691947){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E_L$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{trilateration_error_sin.pdf}}%
    \put(0.91763552,0.66728367){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{trilateration_error_sin.pdf}}%
    \put(0.00280257,0.42730544){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d_3(-)$}}}%
    \put(0.7024208,0.79006289){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d_2(-)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{trilateration_error_sin.pdf}}%
  \end{picture}%
\endgroup%


==> figures/ground_error_altitude_under.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ground_error_altitude_under.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{172.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.86956522)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ground_error_altitude_under.pdf}}%
    \put(0.42956659,0.11259521){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.11127197,0.48942439){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\widetilde{W}$}}}%
    \put(0.11678115,0.39200772){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.116757,0.64634095){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ground_error_altitude_under.pdf}}%
    \put(-0.0640646,0.57215993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_h$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ground_error_altitude_under.pdf}}%
    \put(0.70647822,0.39566249){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\epsilon_s$}}}%
    \put(0.44606607,0.73197929){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E_d(\gamma_h, \epsilon_s)$}}}%
    \put(0.79266552,0.30533889){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s-s'$}}}%
    \put(0.36202951,0.21281417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ground_error_altitude_under.pdf}}%
    \put(0.50153995,0.48036748){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.33746648,0.31570792){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ground_error_altitude_under.pdf}}%
    \put(0.58325205,0.21423631){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.83268901,0.21758548){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0.15669654,0.10541776){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{ground_error_altitude_under.pdf}}%
    \put(0.59049692,0.38301165){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{ground_error_altitude_under.pdf}}%
  \end{picture}%
\endgroup%


==> figures/ground_error_instrumental_under.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ground_error_instrumental_under.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{158.77492905bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80676425)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ground_error_instrumental_under.pdf}}%
    \put(0.03412521,0.43897026){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.43549683,0.40447856){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.38314631,0.06285785){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ground_error_instrumental_under.pdf}}%
    \put(0.56655641,0.26166448){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\epsilon_s$}}}%
    \put(0.47238751,0.17611061){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.65081917,0.193054){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0.50545242,0.32072606){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q$}}}%
    \put(-0.00629063,0.74586066){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ground_error_instrumental_under.pdf}}%
    \put(0.51506582,0.53984669){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ground_error_instrumental_under.pdf}}%
    \put(0.30410907,0.18960008){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P'$}}}%
    \put(0.42070712,0.77610531){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E_d(\epsilon_s)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ground_error_instrumental_under.pdf}}%
    \put(0.07191455,0.06107687){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'$}}}%
  \end{picture}%
\endgroup%


==> figures/ground_error_nlos.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ground_error_nlos.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{167.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71300448)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ground_error_nlos.pdf}}%
    \put(0.16166197,0.06942833){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ground_error_nlos.pdf}}%
    \put(0.15222387,0.39241063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ground_error_nlos.pdf}}%
    \put(0.59932399,0.19580393){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ground_error_nlos.pdf}}%
    \put(0.81231643,0.15092472){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ground_error_nlos.pdf}}%
    \put(0.1667528,0.66598018){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W_1$}}}%
    \put(0.38199943,0.66598018){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{ground_error_nlos.pdf}}%
    \put(0.36325105,0.02365655){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{ground_error_nlos.pdf}}%
  \end{picture}%
\endgroup%


==> figures/ground_error_rolling_under.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ground_error_rolling_under.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{150bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.075)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ground_error_rolling_under.pdf}}%
    \put(0.36804384,0.51339687){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.34644512,0.08423818){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ground_error_rolling_under.pdf}}%
    \put(0.3326231,0.91785746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\widetilde{W}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ground_error_rolling_under.pdf}}%
    \put(0.10806826,0.48706422){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(-0.06484963,0.9149411){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ground_error_rolling_under.pdf}}%
    \put(0.11919741,1.03487813){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ground_error_rolling_under.pdf}}%
    \put(0.79597127,0.44419684){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\epsilon_s$}}}%
    \put(0.46056296,0.80334809){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E_d(\gamma_d, \epsilon_s)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{ground_error_rolling_under.pdf}}%
    \put(0.87740255,0.3031239){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s-s'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{ground_error_rolling_under.pdf}}%
    \put(0.61007365,0.57697475){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s'$}}}%
    \put(0.97893839,0.20822389){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0.67128022,0.22757514){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{ground_error_rolling_under.pdf}}%
    \put(0.38318676,0.20640978){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P'$}}}%
    \put(0.00515037,0.08494112){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{ground_error_rolling_under.pdf}}%
    \put(0.55214021,0.3590086){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q$}}}%
  \end{picture}%
\endgroup%


==> figures/test_path_same_angle.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'test_path_same_angle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{231.94619751bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.15430925)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{test_path_same_angle.pdf}}%
    \put(-0.00471498,0.05733968){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.02490012,0.14312307){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A^{(1)}$}}}%
    \put(0.53753094,1.0274943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B^{(1)}$}}}%
    \put(0.85876716,0.12990451){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C^{(1)}$}}}%
    \put(0.15504469,0.22560466){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A^{(2)}$}}}%
    \put(0.29218079,0.30900662){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A^{(3)}$}}}%
    \put(0.53188295,0.89150406){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B^{(2)}$}}}%
    \put(0.74946849,0.21605777){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C^{(2)}$}}}%
    \put(0.50516835,0.56296495){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{test_path_same_angle.pdf}}%
  \end{picture}%
\endgroup%


==> figures/test_path_same_distance.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'test_path_same_distance.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{274.69619751bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.97466817)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{test_path_same_distance.pdf}}%
    \put(0.03193747,0.21950387){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(-0.00302181,0.20193347){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A^{(1)}$}}}%
    \put(0.48979551,0.93492578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B^{(i)}$}}}%
    \put(0.79728669,0.19489965){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C^{(1)}$}}}%
    \put(0.10316284,0.07213788){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A^{(2)}$}}}%
    \put(0.18881732,0.00593698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A^{(3)}$}}}%
    \put(0.70534074,0.06951377){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C^{(2)}$}}}%
    \put(0.4515483,0.54268948){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{test_path_same_distance.pdf}}%
  \end{picture}%
\endgroup%

